Composite Convolution: a Flexible Operator for Deep Learning on 3D Point Clouds

Deep neural networks require specific layers to process point clouds, as the scattered and irregular location of 3D points prevents the use of conventional convolutional filters. We introduce the composite layer, a flexible and general alternative to the existing convolutional operators that process 3D point clouds. We design our composite layer to extract and compress the spatial information from the 3D coordinates of points and then combine this with the feature vectors. Compared to mainstream point-convolutional layers such as ConvPoint and KPConv, our composite layer guarantees greater flexibility in network design and provides an additional form of regularization. To demonstrate the generality of our composite layers, we define both a convolutional composite layer and an aggregate version that combines spatial information and features in a nonlinear manner, and we use these layers to implement CompositeNets. Our experiments on synthetic and real-world datasets show that, in both classification, segmentation, and anomaly detection, our CompositeNets outperform ConvPoint, which uses the same sequential architecture, and achieve similar results as KPConv, which has a deeper, residual architecture. Moreover, our CompositeNets achieve state-of-the-art performance in anomaly detection on point clouds. Our code is publicly available at \url{https://github.com/sirolf-otrebla/CompositeNet}.

==> data/params.txt <==
linear linearP convpoint convpointP aggr aggrP kpconv kpconvP
0.77500 3815914 0.78827 1917098 0.82372 15222410 0.688   1378784
0.80281 3816674 0.81939 3827074 0.83138 15223170 0.706   2755648
0.81173 3818194 0.83367 7664306 0.83520 15224690 0.721   5509376
0.82194 3821234 0.84745 15407890 0.84235 15227730  0.766  11016832
0.83240 3827314 0.83903 31171538 0.84566 15233810  0.749 22031744
0.84158 3839474 0.84286 63804754 0.85816 15245970 0.744 44061568


==> data/tuningK.txt <==
linear linearP KPConv KPConvP aggr aggrP
0.898 4 0.879 4 0.903 4
0.902 8 0.895 8 0.908 8
0.910 12 0.921 12 0.911 12
0.911 16 0.929 16 0.913 16

